Ion Backflow Suppression and Absorption Dynamics in Cascaded GEM Structures

Ion backflow (IBF) is a persistent challenge in Gas Electron Multiplier (GEM) detectors: positive ions drifting back into the sensitive volume distort the drift field and degrade both spatial and energy resolution. We investigate the ion-absorption characteristics of single- to quintuple-GEM detectors using ANSYS and Garfield$^{++}$ for an Ar/CO$_2$ (70:30) gas mixture. A layer-resolved formalism is developed that distinguishes conditional foil-level absorption from a detector-level absorption metric that correctly weights ion production at every amplification stage. For the conventional biconical geometry, cascading foils improves the overall ion-absorption fraction only moderately, from 47.83\% for a single GEM to 59.06\% for a quintuple GEM. Replacing the biconical holes with a single-conical profile raises the absorption fraction to 75\%-87\% across the same range of multiplicities and reduces the IBF/Gain ratio by a factor of two to three an improvement that exceeds what is gained by adding four additional biconical foils. As a secondary test under more realistic conditions, the second transfer-gap length of a triple-GEM detector is varied from 1.2 to 3.5~mm. The gain shows a non-monotonic dependence with a maximum near 2.0-2.5~mm, while the IBF/Gain ratio decreases monotonically with increasing gap length; the single-conical geometry retains its factor-of-two advantage throughout. These findings establish that ion suppression in cascaded GEM structures is governed not only by the number of foils but primarily by the local ion-collection properties of each foil, and that single-conical holes represent a promising route to improved performance in high-rate detector applications.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



